AVCC: Audio-Visual Conversation Corpus for Turn-Taking Prediction with a Human Benchmark

} Predicting who will speak next, and when, is a prerequisite for conversational agents and social robots that take turns without waiting for silence. Multiparty next-speaker prediction (NSP) has been studied on corpora with per-speaker sensors, each with its own event definitions. No public benchmark covers the single camera and microphone a robot has, and no model has been compared against how well people perform the same prediction. We turn AVCC, a 31-hour audio-visual corpus of two- and three-speaker online conversation recorded with a single static camera and microphone, into a public NSP benchmark. We add a speaker-disjoint seven-video test partition with 865 hold and 865 shift events at mutual-silence gaps, word-level forced-aligned transcripts for the whole corpus, and a human reference benchmark collected at the same events. We score an audio-only Role-Relative VAP model (RoleVAP) and the multimodal MuVAP model. Labels, transcripts, per-response human data, and the scripts that reproduce every number are released.

==> dataset/fig_videos.dat <==
idx video nspk split hours d2train d2test d3train d3test
0 diiJlowDHbA 3 test 1.921 nan nan nan 1.921
1 4v7VZF71I-Y 3 train 1.781 nan nan 1.781 nan
2 FM13-074jaI 3 val 1.725 nan nan 1.725 nan
3 -bWq3faM9jQ 3 train 1.719 nan nan 1.719 nan
4 sL3jHOX826s 2 test 1.605 nan 1.605 nan nan
5 -2bb2zIhoRw 2 train 1.564 1.564 nan nan nan
6 d_qSpoUGUQk 2 train 1.538 1.538 nan nan nan
7 DysbS41coS8 2 train 1.420 1.420 nan nan nan
8 4W93wA4UQo4 3 train 1.317 nan nan 1.317 nan
9 7m3TtRPd1Rg 3 train 1.316 nan nan 1.316 nan
10 M9SWIUeAecA 3 test 1.289 nan nan nan 1.289
11 mVkU0driDh8 2 train 1.280 1.280 nan nan nan
12 JpKfwvL-WcY 3 val 1.200 nan nan 1.200 nan
13 RTHsi2SgPwI 2 train 0.996 0.996 nan nan nan
14 GqShvscnBBs 2 test 0.988 nan 0.988 nan nan
15 nZyTWO7FnT4 2 train 0.964 0.964 nan nan nan
16 3kGd7PFtX14 2 train 0.929 0.929 nan nan nan
17 cw8P0kBasLs 2 train 0.888 0.888 nan nan nan
18 yGGsg7_xxsI 3 test 0.850 nan nan nan 0.850
19 34LdSJndSMM 2 train 0.814 0.814 nan nan nan
20 FRDSxj0a02U 2 train 0.800 0.800 nan nan nan
21 qDrmh9QAOl4 3 train 0.688 nan nan 0.688 nan
22 s11uIW7wi-E 2 train 0.610 0.610 nan nan nan
23 mHgXJ1S7Spk 2 train 0.586 0.586 nan nan nan
24 b8MaPTkoj0w 2 test 0.581 nan 0.581 nan nan
25 vtml52I4J1Y 2 train 0.466 0.466 nan nan nan
26 6YMeBNcRbS8 2 test 0.447 nan 0.447 nan nan
27 KH3nvkegw-0 2 train 0.423 0.423 nan nan nan
28 JtcLtaDMnO4 3 train 0.325 nan nan 0.325 nan

